On the origin of transition disk cavities: Pebble-accreting protoplanets vs Super-Jupiters

Protoplanetary disks surrounding young stars are the birth places of planets. Among them, transition disks with inner dust cavities of tens of au are sometimes suggested to host massive companions. Yet, such companions are often not detected. Some transition disks exhibit a large amount of gas inside the dust cavity and relatively high stellar accretion rates, which contradicts typical models of gas-giant-hosting systems. Therefore, we investigate whether a sequence of low-mass planets can produce cavities in the dust disk. We evolve the disks with low-mass accreting embryos in combination with 1D dust transport and 3D pebble accretion, to investigate the reduction of the pebble flux at the embryos' orbits. We vary the planet and disk properties. We find that multiple pebble-accreting planets can efficiently decrease the dust surface density, resulting in dust cavities consistent with transition disks. The number of low-mass planets necessary to sweep up all pebbles decreases with decreasing turbulent strength and is preferred when the dust Stokes number is $10^{-2}-10^{-4}$. Compared to dust rings caused by pressure bumps, those by efficient pebble accretion exhibit more extended outer edges. We also highlight the observational reflections: the transition disks with rings featuring extended outer edges tend to have a large gas content in the dust cavities and rather high stellar accretion rates. We propose that planet-hosting transition disks consist of two groups. In Group A disks, planets have evolved into gas giants, opening deep gaps in the gas disk. Pebbles concentrate in pressure maxima, forming dust rings. In Group B, multiple Neptunes (unable to open deep gas gaps) accrete incoming pebbles, causing the appearance of inner dust cavities. The morphological discrepancy of these rings may aid in distinguishing between the two groups using high-resolution ALMA observations.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> reply.txt <==
Dear editor and referee,

We thank the referee for their careful reading and constructive feedback, which has greatly improved the paper. We have addressed the issues raised by the referee. See below. 

Best regards,
Shuo Huang, Nienke van der Marel and Simon Portegies Zwart.

> Report by referee 1:

> This paper proposes a mechanism for producing dust rings and cavities through multiple non-gap-opening planets in protoplanetary disks. The mechanism is explored using 1-D pebble accretion models that incorporate prescribed (i.e., non-hydrodynamic) dust dynamics and subsequent radiative transfer post-processing. The authors identified distinct differences in the morphology of dust rings formed by multiple lower-mass planets compared to those formed by a single gap-opening planet. These differences contribute to the observed dichotomy in transitional disks, which tend to fall into two typical groups.

> The paper is generally well-written, providing most of the necessary details and explanations. It would be valuable for those studying substructures and their relationship with planet formation in protoplanetary disks. However, I have a few comments on the submitted manuscript, and I would withhold my recommendation for publication until the authors appropriately address these concerns.

> Comments:

> 1) Line 100: "We calculated the 3D pebble efficiency following Ormel & Liu (2018)." First, it should be 3D pebble *accretion* efficiency. Second, I would suggest adding a more detailed description of this prescription, including but not limited to what the assumptions are and how it is calculated. A quantitative description in the Appendix would be ideal; if not, a brief qualitative description in the text would still be very helpful.
> 2) Line 151: "Our calculation in Fig. 2 matches the findings of Ormel & Liu (2018)." If the prescription strictly follows Ormel & Liu (2018), I would expect the results to match exactly, making this statement somewhat redundant. Or, are there any differences between the prescription used in this paper and the one in Ormel & Liu (2018)? This comment also aligns with the earlier suggestion for more detailed descriptions of the prescription.

Answer: We thank the referee for the question. The above two questions are related so we here answer them together. We followed the approach of Ormel & Liu (2018) precisely. One key assumption in their work is the omission of radial diffusion for dust particles, and we have made no additional assumptions in our calculations. We have added a more detailed description in the second paragraph of section 2.1. Essentially, the calculation requires inputting several parameters, including the planet’s eccentricity, the dust Stokes number, the local gas pressure gradient, the gas scale height, and the vertical viscosity. All of these quantities are discussed in the paper and can be calculated. In our case, the planets are assumed to be on circular orbits with zero eccentricity.

> 3) Line 311: "Finally, we include four planets..." As shown in Fig.4, the dust surface density is already low at 25 au. Therefore, I would question the necessity of the innermost planet. Is there a specific reason for having three planets instead of two?

Answer: We thank the referee for raising this question. Placing three planets in the cavity helps effectively clear the dust. In response, we have added Appendix C, which presents a simulation where the innermost planet, planet b, is removed. In this scenario, an inner dust disk forms within the cavity, which is inconsistent with observational data. As discussed at the end of section 4.1, clearing the dust cavity can also be achieved by increasing planet mass and raising the planet's eccentricity, apart from adding more planets.

> 4) Line 325: "The mass of planet e can not be much higher..." This statement sounds confusing. I agree that a higher planetary mass leads to a higher pebble accretion efficiency. However, it is also known that a higher planetary mass would increase dP/dr (from a negative value) in a certain region of the disk, decelerating the inward drift of dust and even leading to dust trapping. I would suggest taking the change of the gas profile into consideration (not necessarily in the numerical model) and rephrasing the statement.

Answer: We apologize for the confusion and appreciate the referee's suggestions. Our intention was to explain the rationale behind the chosen mass of planet e in the simulation. The mass of planet e was selected so that the inner ring matched the observed brightness. In other words, a moderate amount of dust flux is needed before planet e grows large enough to create pressure bumps that prevent dust from drifting to the inner ring. While planet e may have grown beyond the gap-opening mass by now, as discussed (and further elaborated in my next response), it must have reached this size only recently (~kyr). If it had grown much earlier, the pressure bump would have blocked most of the dust, leaving the inner ring much fainter. We have added more discussion on this point in the fourth-to-last paragraph of section 4.1. We again thank the referee for indicating the possibilities that we've overlooked. 

> 5) Line 346: "As expected..., which is consistent with the observations." I agree that the B40 ring has a sharp inner edge as one can tell from the continuum image. However, I would question about the measurement on the B84 ring. Because in both the Fig. 5 in this paper and the Fig. 2 in Huang et al. 2022 (ApJ, 891, 48), the B84 ring seems more or less radially symmetric. It is contrary to the measurement (in/out width ratio = 1.4) in Table 3, which suggests that the B84 ring is almost as radially asymmetric as the B40 ring. Could the authors provide explanations for that?

Answer: We appreciate the referee's sharp observation. The in/out width ratio for the B84 ring is calculated to be 1.4, primarily due to the presence of an extended, albeit shallow, outer disk. As shown in Figure 1 (left panel) of Huang et al. 2022 (ApJ, 891, 48), there is a very extended dust disk beyond the B84 ring, indicating that the dust drift process is not yet fully completed. Additionally, we agree the symmetrical appearance of the B84 ring may suggest that a pressure bump may be forming, with the disk gradually transitioning from Group B to Group A. Further physical explanations can be found in the next two responses.

> 6) Fig 5: I would also question about the prescription of using a <0.5 m_iso planet in the gap between the two rings. Is there a specific reason for choosing such a low-mass planet? Part of my concerns comes from the uncleared gap structure in the numerical model. It seems that the outermost planet keeps leaking dust materials to the inner region such that the gap can never be cleared by the radial drift of dust, which is different from what we see in observations Another part of concerns comes from the radial structure of the B84 ring, which is mentioned in the comment above. The inner edge of the B84 ring does not seem to be very sharp, at least visually. Could the authors provide explanations for that?

Answer: Although the outer ring and the gap between the two rings are not the main focus of our paper, we have added more explanation and discussion at the end of section 4.1. First, we agree that observations show a deeper gap between the two rings. In our simulation, we used a low-mass planet e that does not create a pressure bump. However, in the observed system, it is possible that planet e has grown larger and begun to open gaps in the disk. In this case, the dust may be trapped at the pressure bump outside planet e's orbit, preventing inward drift, while planet e also clears dust near its orbit. Meanwhile, the dust inside planet e's orbit continues to drift inward. This scenario could explain the deep gap seen in observations. Second, the inner edge of the B84 ring doesn’t appear to be very sharp in the observations. This too could be explained if planet e has grown beyond the gap-opening mass, creating a pressure bump that causes dust to accumulate and form a more radially symmetric ring.

> 7) Line 408: "Conversely, in GM Aur, the sharp cutoff..." This is by far my biggest concern - the sharpness of the inner edge may simply be due to the fact that diffusion processes are not included in the models. If dust diffusion is neglected in the gap-opening planet cases presented in this paper, I would also expect a very sharp inner edge of the ring in the pressure bump. While I understand that neglecting dust diffusion might be due to numerical constraints, this choice is not scientifically justified. The logic of the statement starting from Line 405, "This difference arises from the physics involved..." to the end of this paragraph, is flawed unless the authors can demonstrate that low-mass planets can still accrete pebbles efficiently enough to create a sharp inner edge, even when diffusion effects are considered. For instance, the authors may compare the dynamical timescale of the planet with the viscous timescale over a certain radial extent. If the planet can complete an orbit rapidly enough that diffusion has not yet refilled the gap with dust grains, it might then be reasonable to neglect diffusion effects in the models.

Answer: We thank the referee for their thoughtful insights and helpful suggestions. 
- We respectfully disagree with the referee's statement, "I would also expect a very sharp inner edge of the ring in the pressure bump." Our understanding is that if a pressure bump is introduced in a smooth disk, the outer ring will indeed have a sharp inner edge initially (regardless of dust diffusion), but there should also be an inner disk, not a clear cavity. This is because the dust drift should be consistent both outside and inside the pressure bump. The idea in this paper is that, even before the formation of the pressure bump, there is already little to no dust in the cavity, due to pebble-accreting planets. This allows for the presence of an extended outer dust disk with dust still drifting inward, along with a clear inner cavity. We realize that we should not emphasize the sharp inner edge too much. We apologize for any confusion this may have caused. To clarify, we have changed "sharp inner edge" to "extended outer edge" in some places in the paper (in bold) and added a few sentences in the second paragraph of Section 5.3 to address this more clearly.
- Indeed, we had not fully explained our reasoning for neglecting dust diffusion. To address this, we calculated the distance dust particles can travel over a synodical timescale and compared it to the planet's Hill radius, as shown in Appendix B. Our results indicate that planets can complete tens of orbits before dust diffusion refills the gap, making it reasonable to disregard dust diffusion in the pebble accretion process. 

> Others:

> 1) Equation 1: Is there a specific reason for the Sigma_d in the third term on the LHS not being canceled? Otherwise, I would suggest canceling it.

Answer: We thank the referee for the question. While there is no specific reason to retain this term, we prefer to keep it for clarity. At the end of section 2.1, we compare the diffusion velocity to the drift velocity, and keeping this term makes it easier for readers to understand our methodology and the subsequent comparisons.

> 2) Equation 6: The power-law index should be -0.5

Answer: Thanks. Addressed.

> 3) Line 227: The power-law index should be -3.5

Answer: We thank the referee for the careful reading and have addressed this issue.

> 4) Line 325-327: Planet "e" is not labeled.

Answer: Indeed the planets in the figure (fig.5) are labeled differently from the main text. We've modified the labels accordingly. 

> 5) Fig. 9: The symbols for T Tauri stars and Herbig stars are too hard to distinguish visually. Please fix that issue.

Answer: We thank the referee for the suggestion. We changed the symbols of Herbig stars to plus. 

> 6) Fig. A1: What is the black, filled circle in the zoomed-in panel? If it is the planet, shouldn't F1 and F2 be reduced by (1 - epsilon) instead of F1 and F4?

Answer: We thank the referee for the insightful question. The zoom-in panel of the plot was not clearly explained in the original text, and we apologize for the confusion. We have now slightly revised the figure and added a few more sentences at the end of Appendix A to clarify the explanation. 
- The flux terms F1, F2, F3, and F4 are used to calculate the surface density in cell $i$. In the following time step, we subtract F2 and F3 from cell $i$, while adding F1 and F4.
- Reducing F2 (or F3) implies that the dust in cell $i$ stays in place rather than drifting (or moving outward). On the other hand, reducing F1 and F4 (particularly F4) means that cell $i$ receives less dust from the inward flux F4. Pebble accretion decreases the surface density of the dust cells, so F1 and (especially) F4 should be reduced. 
